Supersymmetry and noncommutative geometry Part III: The noncommutative supersymmetric Standard Model

In a previous paper we developed a formalism to construct (potentially) supersymmetric theories in the context of noncommutative geometry. We apply this formalism to explore the existence of a noncommutative version of the minimal supersymmetric Standard Model (MSSM). We obtain the exact particle content of the MSSM and identify (in form) its interactions but conclude that their coefficients are such that the standard action functional used in noncommutative geometry is in fact not supersymmetric.

==> gfx/MSSM_bb3_compact.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MSSM_bb3_compact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{184.80570068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96578051)%
    \put(0,0){\includegraphics[width=\unitlength]{MSSM_bb3_compact.pdf}}%
    \put(0.41290725,0.97428903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}$\end{minipage}}}%
    \put(0.15510726,0.95697355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.65339165,0.95736314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.91984927,0.95697355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.00165307,0.60823152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}^o$\end{minipage}}}%
    \put(0.00165307,0.34582623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18471866\unitlength}\raggedright $2^o$\end{minipage}}}%
    \put(0.00165307,0.85310479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1^o$\end{minipage}}}%
    \put(0.00165307,0.08342103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3^o$\end{minipage}}}%
    \put(0.31755547,0.09127408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $d_R$\end{minipage}}}%
    \put(0.59042865,0.07168096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $q_L$\end{minipage}}}%
    \put(0.17890135,0.13011998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $u_R$\end{minipage}}}%
    \put(0.32571903,0.73164935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18954412\unitlength}\raggedright $\nu_R$\end{minipage}}}%
    \put(0.47779732,0.83652727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $e_R$\end{minipage}}}%
    \put(0.73416102,0.84794009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $l_L$\end{minipage}}}%
    \put(0.27062259,0.40736144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31484371\unitlength}\raggedright $h_u$\end{minipage}}}%
    \put(0.46947952,0.32074554){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31484371\unitlength}\raggedright $h_d$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/MSSM_bb4_compact.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MSSM_bb4_compact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{184.80570068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96118178)%
    \put(0,0){\includegraphics[width=\unitlength]{MSSM_bb4_compact.pdf}}%
    \put(0.41290725,0.96886569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}$\end{minipage}}}%
    \put(0.15510726,0.9515502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.65339165,0.9519398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.91984927,0.9515502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.00165307,0.60280818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}^o$\end{minipage}}}%
    \put(0.00165307,0.34040289){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18471866\unitlength}\raggedright $2^o$\end{minipage}}}%
    \put(0.00165307,0.84768145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1^o$\end{minipage}}}%
    \put(0.00165307,0.07799769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3^o$\end{minipage}}}%
    \put(0.21996372,0.83250403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18954412\unitlength}\raggedright $\nu_R$\end{minipage}}}%
  \end{picture}%
\endgroup%

